Fundamental effective temperature measurements for eclipsing binary stars -- II. The detached F-type eclipsing binary CPD-54 810

CPD-54 810 is a double-lined detached eclipsing binary containing two mid-F type dwarfs on an eccentric 26-day orbit. We perform a combined analysis of the extensive photometry obtained by the TESS space mission along with previously published observations to obtain a full orbital and physical solution for the system. We measure the following model-independent masses and radii: M1 = 1.3094+/-0.0051 Msun, M2 = 1.0896+/-0.0034 Msun, R1 = 1.9288+/-0.0030 Rsun, and R2 = 1.1815+/-0.0037 Rsun. We employ a Bayesian approach to obtain the bolometric flux for both stars from observed magnitudes, colours, and flux ratios. These bolometric fluxes combined with the stars' angular diameters (from R1, R2 and the parallax from Gaia EDR3) lead directly to the stars' effective temperatures: Teff,1 = 6462+/-43 K, and Teff,2 = 6331+/-43 K, with an additional systematic error of 0.8% (13 K) from the uncertainty in the zero-point of the flux scale. Our results are robust against the choice of model spectra and other details of the analysis. CPD-54 810 is an ideal benchmark system that can be used to test stellar parameters measured by large spectroscopic surveys or derived from asteroseismology, and calibrate stellar models by providing robust constraints on the measured parameters. The methods presented here can be applied to many other detached eclipsing binary systems to build a catalogue of well-measured benchmark stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
